Effectiveness of halo and galaxy properties in reducing the scatter in the stellar-to-halo mass relation

The stellar-to-halo mass relation (SHMR) is a fundamental relationship between galaxies and their host dark matter haloes. In this study, we examine the scatter in this relation for primary galaxies in the semi-analytic L-Galaxies model and two cosmological hydrodynamical simulations, \eagle{} and \tng{}. We find that in low-mass haloes, more massive galaxies tend to reside in haloes with higher concentration, earlier formation time, greater environmental density, earlier major mergers, and, to have older stellar populations, which is consistent with findings in various studies. Quantitative analysis reveals the varying significance of halo and galaxy properties in determining SHMR scatter across simulations and models. In \eagle{} and \tng{}, halo concentration and formation time primarily influence SHMR scatter for haloes with $M_{\rm h}<10^{12}~\rm M_\odot$, but the influence diminishes at high mass. Baryonic processes play a more significant role in \lgal{}. For halos with $M_{\rm h} <10^{11}~\rm M_\odot$ and $10^{12}~\rm M_\odot<M_{\rm h}<10^{13}~\rm M_\odot$, the main drivers of scatter are galaxy SFR and age. In the $10^{11.5}~\rm M_\odot<M_{\rm h} <10^{12}~\rm M_\odot$ range, halo concentration and formation time are the primary factors. And for halos with $M_{\rm h} > 10^{13}~\rm M_\odot$, supermassive black hole mass becomes more important. Interestingly, it is found that AGN feedback may increase the amplitude of the scatter and decrease the dependence on halo properties at high masses.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
